Symmetry breaking for inductive logic programming

The goal of inductive logic programming is to search for a hypothesis that generalises training data and background knowledge. The challenge is searching vast hypothesis spaces, which is exacerbated because many logically equivalent hypotheses exist. To address this challenge, we introduce a method to break symmetries in the hypothesis space. We implement our idea in answer set programming. Our experiments on multiple domains, including visual reasoning and game playing, show that our approach can reduce solving times from over an hour to just 17 seconds.

==> data/q2-times-popper.txt <==
n mean minus plus 
5 3 0 0
6 31 8 7
7 125 44 43
8 1411 310 309
9 3600 0 0

==> data/q2-times-sbc.txt <==
n mean minus plus 
5 1 0 0
6 2 0 0
7 4 0 0
8 7 0 0
9 17 2 1

